Instabilities at planetary gap edges in 3D self-gravitating disks

Numerical simulations are presented to study the stability of gaps opened by giant planets in 3D self-gravitating disks. In weakly self-gravitating disks, a few vortices develop at the gap edge and merge on orbital time-scales. The result is one large but weak vortex with Rossby number -0.01. In moderately self-gravitating disks, more vortices develop and their merging is resisted on dynamical time-scales. Self-gravity can sustain multi-vortex configurations, with Rossby number -0.2 to -0.1, over a time-scale of order 100 orbits. Self-gravity also enhances the vortex vertical density stratification, even in disks with initial Toomre parameter of order 10. However, vortex formation is suppressed in strongly self-gravitating disks and replaced by a global spiral instability associated with the gap edge which develops during gap formation.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.


CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

